Clustering in Partially Labeled Stochastic Block Models via Total Variation Minimization

A main task in data analysis is to organize data points into coherent groups or clusters. The stochastic block model is a probabilistic model for the cluster structure. This model prescribes different probabilities for the presence of edges within a cluster and between different clusters. We assume that the cluster assignments are known for at least one data point in each cluster. In such a partially labeled stochastic block model, clustering amounts to estimating the cluster assignments of the remaining data points. We study total variation minimization as a method for this clustering task. We implement the resulting clustering algorithm as a highly scalable message-passing protocol. We also provide a condition on the model parameters such that total variation minimization allows for accurate clustering.

==> ACCoverSBMParam05.csv <==
a,b
0.45,0.49438202247191
3.80977443609023,0.49438202247191
7.16954887218045,0.49438202247191
10.5293233082707,0.49438202247191
13.8890977443609,0.49438202247191
17.2488721804511,0.49438202247191
20.6086466165413,0.49438202247191
23.9684210526316,0.49438202247191
27.3281954887218,0.49438202247191
30.687969924812,0.49438202247191
34.0477443609023,0.49438202247191
37.4075187969925,0.49438202247191
40.7672932330827,0.49438202247191
44.1270676691729,0.544943820224719
47.4868421052632,0.544943820224719
50.8466165413534,0.898876404494382
54.2063909774436,0.797752808988764
57.5661654135338,1
60.9259398496241,1
64.2857142857143,1


==> ACCoverSBMParam10.csv <==
a,b
0.9,0.493670886075949
7.61954887218045,0.493670886075949
14.3390977443609,0.493670886075949
21.0586466165414,0.493670886075949
27.7781954887218,0.493670886075949
34.4977443609023,0.493670886075949
41.2172932330827,0.493670886075949
47.9368421052632,0.544303797468354
54.6563909774436,0.949367088607595
61.3759398496241,1
68.0954887218045,1
74.815037593985,1
81.5345864661654,1
88.2541353383459,1
94.9736842105263,1
101.693233082707,1
108.412781954887,1
115.132330827068,1
121.851879699248,1
128.571428571429,1


==> ACCoverSBMParam15.csv <==
a,b
1.35,0.492753623188406
11.4293233082707,0.492753623188406
21.5086466165414,0.492753623188406
31.587969924812,0.494202898550725
41.6672932330827,0.494202898550725
51.7466165413534,0.898550724637681
61.825939849624,1
71.9052631578947,1
81.9845864661654,1
92.0639097744361,1
102.143233082707,1
112.222556390977,1
122.301879699248,1
132.381203007519,1
142.460526315789,1
152.53984962406,1
162.619172932331,1
172.698496240601,1
182.777819548872,1
192.857142857143,1


==> ACCoverSBMParam_03-Nov-2019.csv <==
a,b
0.09,0.6
0.761954887218045,0.6
1.43390977443609,0.6
2.10586466165414,0.605
2.77781954887218,0.609
3.44977443609023,0.638
4.12172932330827,0.672
4.79368421052632,0.747
5.46563909774436,0.796
6.13759398496241,0.817
6.80954887218045,0.87
7.4815037593985,0.867
8.15345864661654,0.864
8.82541353383459,0.868
9.49736842105263,0.91
10.1693233082707,0.906
10.8412781954887,0.946
11.5132330827068,0.947
12.1851879699248,0.956
12.8571428571429,0.964

